Large scale classification in deep neural network with Label Mapping

In recent years, deep neural network is widely used in machine learning. The multi-class classification problem is a class of important problem in machine learning. However, in order to solve those types of multi-class classification problems effectively, the required network size should have hyper-linear growth with respect to the number of classes. Therefore, it is infeasible to solve the multi-class classification problem using deep neural network when the number of classes are huge. This paper presents a method, so called Label Mapping (LM), to solve this problem by decomposing the original classification problem to several smaller sub-problems which are solvable theoretically. Our method is an ensemble method like error-correcting output codes (ECOC), but it allows base learners to be multi-class classifiers with different number of class labels. We propose two design principles for LM, one is to maximize the number of base classifier which can separate two different classes, and the other is to keep all base learners to be independent as possible in order to reduce the redundant information. Based on these principles, two different LM algorithms are derived using number theory and information theory. Since each base learner can be trained independently, it is easy to scale our method into a large scale training system. Experiments show that our proposed method outperforms the standard one-hot encoding and ECOC significantly in terms of accuracy and model complexity.

==> China_Chara_negative_sampling.csv <==
epoch,dense_1_acc,dense_1_loss,lambda_1_acc,lambda_1_loss,loss,val_dense_1_acc,val_dense_1_loss,val_lambda_1_acc,val_lambda_1_loss,val_loss
0,7.8125000000000002e-05,1.9776518267393113,0.0,2.9239103269577025,4.9015621328353882,9.5274390243902442e-05,1.3606001814691031,0.0,3.2117854778359578,4.5723856571244035
1,0.0,2.460822582244873,0.0,1.2592515456676483,3.7200741362571716,9.5274390243902442e-05,2.3766008993474448,0.0,1.2261997839299643,3.6028006861849531
2,7.8125000000000002e-05,2.4182369565963744,0.00015625,1.1171178543567657,3.5353548026084898,0.0,2.6144704019151082,0.0,0.92682204413704761,3.5412924522306861
3,7.8125000000000002e-05,2.3736475133895873,0.0,1.0288789963722229,3.4025264978408813,0.00033346036585365856,5.3129458107599401,0.00023818597560975609,0.67822199950857864,5.9911678128126189
4,0.00015625,2.3218837749958037,0.0,0.97000631809234616,3.2918900942802427,4.7637195121951221e-05,2.8599186772253455,4.7637195121951221e-05,0.69199568142251267,3.5519143662801604
5,0.00023437499999999999,2.2739689421653746,0.0,0.93504518747329712,3.2090141248703001,0.0002858231707317073,4.2784216040518226,9.5274390243902442e-05,0.67042294253663315,4.9488445665778187
6,0.00046874999999999998,2.2370805978775024,0.0,0.89638556599617003,3.1334661698341368,0.00052400914634146345,2.4893346138116792,0.0,0.78662437891087877,3.2759589916322289
7,0.00015625,2.2142414557933807,0.0,0.86875690311193465,3.0829983520507813,0.00033346036585365856,2.3532100421626394,4.7637195121951221e-05,0.83243495371283549,3.185645001690562
8,0.00031250000000000001,2.1690897035598753,0.0,0.85626291811466215,3.0253526234626769,0.00038109756097560977,2.2165217152455958,0.0,0.80086225852733706,3.0173839694116174
9,0.00046874999999999998,2.1517449760437013,0.0,0.83009313642978666,2.9818381214141847,9.5274390243902442e-05,4.3601951497357065,0.00014291158536585365,0.74357268432291546,5.1037678398737096
10,0.00031250000000000001,2.1139025497436523,0.0,0.82238558471202849,2.9362881326675416,0.00042873475609756098,2.111690013146982,0.0,0.82954508720374687,2.9412351090733599
11,0.00015625,2.1195442140102387,0.00015625,0.80062300205230708,2.9201672101020812,0.00023818597560975609,1.9085119591980446,0.0,1.0150484551743764,2.9235604187337363
12,7.8125000000000002e-05,2.0866399931907655,7.8125000000000002e-05,0.79551525771617893,2.8821552515029909,0.0002858231707317073,2.1430260858884673,0.00014291158536585365,0.74589494597621075,2.888921038406651
13,0.00062500000000000001,2.0628594255447386,0.0,0.78182884275913234,2.8446882820129393,0.00019054878048780488,2.0207719802856445,0.0,0.80356251430220715,2.8243345065814691
14,0.00054687500000000005,2.0277306437492371,0.0,0.77485800683498385,2.802588655948639,0.00038109756097560977,2.0425887122386839,4.7637195121951221e-05,0.74624196312776425,2.7888306728223475
15,0.00046874999999999998,2.0096566390991213,0.0,0.76346638500690456,2.7731230187416078,0.0002858231707317073,2.3477659865123468,0.0,0.7148675689610039,3.0626335652863106
16,0.00046874999999999998,1.997131724357605,7.8125000000000002e-05,0.75898633539676663,2.7561180639266967,0.00014291158536585365,2.0063026700077988,0.0,0.83197038057373796,2.83827305712351
17,0.00031250000000000001,1.9971037876605988,0.0,0.74574409916996953,2.742847890853882,0.00019054878048780488,2.236494030167417,4.7637195121951221e-05,1.1057593386347702,3.3422533738903883
18,0.00015625,1.9597435045242309,0.0,0.74283336102962494,2.7025768470764162,0.00038109756097560977,2.2403736775968133,4.7637195121951221e-05,0.79086504113383405,3.0312387216381911
19,0.00031250000000000001,1.9428558516502381,0.0,0.73702239096164701,2.6798782348632812,0.00023818597560975609,1.9916533166315498,4.7637195121951221e-05,0.723102414026493,2.7147557284773849
20,0.00031250000000000001,1.9309106826782227,0.00015625,0.73369637072086336,2.6646070623397828,0.00038109756097560977,2.0444530960990162,4.7637195121951221e-05,0.75697284391740471,2.8014259498293805
21,0.00031250000000000001,1.9213972556591035,0.0,0.72004118680953977,2.6414384436607361,0.00014291158536585365,2.0064524165013942,0.0,0.72699396784712633,2.7334463843485204
22,0.00031250000000000001,1.8965725803375244,7.8125000000000002e-05,0.70959356725215916,2.6061661505699156,0.00042873475609756098,1.9309907584655575,4.7637195121951221e-05,0.73492483467590519,2.6659155938683488
23,0.00046874999999999998,1.886566425561905,0.0,0.70895611107349399,2.5955225419998169,0.00052400914634146345,1.8898565216762264,0.0,0.70845476374393557,2.5983112890545916
24,0.00062500000000000001,1.8756273245811463,0.0,0.69407760143280028,2.5697049260139466,0.00066692073170731712,1.7999402437268235,4.7637195121951221e-05,0.70981035290694816,2.5097505944531138
25,0.00015625,1.8580532824993135,0.00015625,0.69142812252044683,2.5494814085960389,0.00033346036585365856,1.9282620781805457,0.0,0.69278782824190654,2.6210499042417945
26,0.00015625,1.8449556350708007,7.8125000000000002e-05,0.68291060149669647,2.5278662490844725,0.00066692073170731712,1.8960045118157456,4.7637195121951221e-05,0.67807081741530717,2.5740753354095833
27,0.00023437499999999999,1.8892464017868043,0.0,0.65945870965719222,2.5487051010131836,0.00023818597560975609,1.8638238696063436,0.00019054878048780488,0.7846768520227293,2.6485007259903885
28,0.001015625,1.8307657980918883,0.0,0.66889810800552363,2.4996638965606688,0.00042873475609756098,1.7961917207008455,0.0,0.67079604798700754,2.4669877668706381
29,0.00070312499999999997,1.8117182755470276,0.0,0.66059678077697759,2.4723150587081908,0.00038109756097560977,1.8637349852701512,0.0,0.62242913973040692,2.4861641279081019
30,0.00062500000000000001,1.7981349670886992,7.8125000000000002e-05,0.64788772702217101,2.4460226941108703,0.0005716463414634146,1.7866386015240738,9.5274390243902442e-05,0.65241369532375804,2.4390522983016036
31,0.00070312499999999997,1.7889362072944641,7.8125000000000002e-05,0.6472227716445923,2.4361589765548706,0.00066692073170731712,1.7935089563451163,9.5274390243902442e-05,0.60783163912412597,2.4013405965595709
32,0.00046874999999999998,1.7658941256999969,7.8125000000000002e-05,0.63354023635387424,2.3994343590736391,0.0010956554878048782,1.711370487765568,0.0,0.64441978967771296,2.3557902778067241
33,0.0010937500000000001,1.7552669024467469,0.00015625,0.62657740831375119,2.3818443012237549,0.00071455792682926828,1.7014596716659824,4.7637195121951221e-05,0.63982728196353444,2.341286954356403
34,0.000859375,1.7438706099987029,0.0,0.62102138936519624,2.3648920130729674,0.00090510670731707322,1.7628611129958456,0.0,0.61378237968537863,2.37664349340811
35,0.00125,1.723250390291214,0.0,0.61102816820144656,2.334278564453125,0.00066692073170731712,1.673187899153407,0.0,0.5924866097729381,2.2656745111070027
36,0.00093749999999999997,1.7059119796752931,0.0,0.60643526434898376,2.3123472309112549,0.0012385670731707317,1.6634046776992519,4.7637195121951221e-05,0.57833792887082913,2.2417425993012219
37,0.000859375,1.707568300962448,0.0,0.60588805019855496,2.3134563493728639,0.00047637195121951218,1.6851640212826613,4.7637195121951221e-05,0.62763869071879042,2.3128027101842368
38,0.00046874999999999998,1.6981668710708617,0.0,0.60312623441219326,2.3012931180000304,0.00033346036585365856,1.7068317358086749,4.7637195121951221e-05,0.61700202088530476,2.3238337592380804
39,0.00062500000000000001,1.6779149878025055,7.8125000000000002e-05,0.59246752202510833,2.2703824996948243,0.00071455792682926828,1.624276867000068,4.7637195121951221e-05,0.59631324795688068,2.2205901116859623
40,0.0013281250000000001,1.6617235302925111,7.8125000000000002e-05,0.58578795015811924,2.2475114798545839,0.00066692073170731712,1.5743416111643722,4.7637195121951221e-05,0.61156324169984677,2.1859048546814339
41,0.00070312499999999997,1.6474017012119293,7.8125000000000002e-05,0.57976380109786985,2.2271654987335205,0.0011432926829268292,1.6493021111662796,4.7637195121951221e-05,0.60835963814723781,2.2576617496769602
42,0.0010937500000000001,1.6236192929744719,0.00015625,0.57244649887084964,2.1960657835006714,0.0010003810975609756,1.5565578792153336,9.5274390243902442e-05,0.55748734986636694,2.1140452368957239
43,0.0010937500000000001,1.6153855538368225,7.8125000000000002e-05,0.56142259538173678,2.1768081426620483,0.00095274390243902437,1.8876964515302239,0.0,0.54498358125366819,2.4326800282408549
44,0.00062500000000000001,1.5981294989585877,0.0,0.55866058707237243,2.1567900776863098,0.0010956554878048782,1.5362383672376958,0.0,0.56848091395889844,2.1047192761083928
45,0.0015625000000000001,1.581716275215149,7.8125000000000002e-05,0.55411549448966979,2.1358317601680756,0.0015720274390243903,1.5076570452713385,0.0,0.54677051323943027,2.0544275605097049
46,0.001171875,1.5762800931930543,0.00015625,0.5549276596307755,2.1312077403068543,0.001286204268292683,1.5306723713874817,0.00014291158536585365,0.54733965345999092,2.0780120266646875
47,0.001484375,1.5405262792110443,0.0,0.54497596293687822,2.0855022478103638,0.00085746951219512195,1.6463070511817932,0.00014291158536585365,0.51922117936901935,2.1655282276432688
48,0.00125,1.5386464869976044,0.0,0.5317530307173729,2.0703995132446291,0.0016196646341463414,1.4589433292063272,4.7637195121951221e-05,0.53059359076546464,1.9895369185180198
49,0.0014062499999999999,1.5235596573352814,0.00023437499999999999,0.53624100983142853,2.0598006606101991,0.0010003810975609756,1.4896755741863716,4.7637195121951221e-05,0.50380960942768471,1.9934851890657006
50,0.00125,1.5052638959884643,7.8125000000000002e-05,0.52726454615592955,2.0325284445285798,0.0016196646341463414,1.4717693532385476,4.7637195121951221e-05,0.52506211072933384,1.9968314665119822
51,0.0016406249999999999,1.5078105950355529,7.8125000000000002e-05,0.52417896240949635,2.0319895434379576,0.0013338414634146342,1.5208426663061467,9.5274390243902442e-05,0.50337846250068852,2.024221121537976
52,0.0010937500000000001,1.4752817487716674,7.8125000000000002e-05,0.51392109870910641,1.9892028498649597,0.0010003810975609756,1.620178337504224,9.5274390243902442e-05,0.5026387214297201,2.1228170562081221
53,0.000859375,1.4627850973606109,0.00015625,0.52007648527622219,1.9828615736961366,0.00095274390243902437,1.466485058389059,0.0,0.4867311434411421,1.9532161994678219
54,0.0014062499999999999,1.4504973721504211,0.0,0.50804492324590678,1.9585422945022584,0.0016673018292682926,1.3790353696520736,9.5274390243902442e-05,0.48595828708352112,1.8649936558269873
55,0.0020312500000000001,1.4400267267227174,0.0,0.51023980289697646,1.9502665352821351,0.0017149390243902439,1.3485801089100722,0.00014291158536585365,0.49504441131905813,1.8436245169581436
56,0.0015625000000000001,1.4005186390876769,0.00015625,0.49119191139936447,1.8917105531692504,0.0025247713414634147,1.3191256174227086,4.7637195121951221e-05,0.488156964684405,1.8072825859232646
57,0.0017968750000000001,1.3981893849372864,0.0,0.49831253379583357,1.8965019166469574,0.0023818597560975609,1.3177025521673806,9.5274390243902442e-05,0.47403429194194513,1.791736842655554
58,0.0020312500000000001,1.3814405679702759,7.8125000000000002e-05,0.49433049321174621,1.8757710659503937,0.0018578506097560975,1.3386752532749642,4.7637195121951221e-05,0.48276583705006576,1.8214410914153587
59,0.00125,1.3790048801898955,0.0,0.4958550715446472,1.874859949350357,0.0016196646341463414,1.3146838211431735,0.0,0.46767446071636387,1.7823582858574101
60,0.0021093750000000001,1.3442383897304535,0.00015625,0.48018440783023836,1.8244227981567382,0.0022865853658536584,1.2689234745211717,4.7637195121951221e-05,0.46039813484360531,1.7293216128174851
61,0.0015625000000000001,1.3486939644813538,7.8125000000000002e-05,0.49303558588027951,1.8417295515537262,0.0030011432926829269,1.231624119892353,9.5274390243902442e-05,0.46779534456933419,1.6994194686412811
62,0.001484375,1.3354016983509063,0.0,0.48456888198852538,1.8199705803394317,0.0019054878048780487,1.2384107032927072,0.0,0.47137757081811021,1.7097882722936026
63,0.0018749999999999999,1.3027791976928711,0.0,0.47501248061656953,1.7777916789054871,0.0022389481707317071,1.2975602884118149,0.0,0.45682421381153709,1.7543844987706441
64,0.0018749999999999999,1.2812860667705537,7.8125000000000002e-05,0.46660773634910585,1.7478938031196594,0.0015720274390243903,1.1857864638654196,4.7637195121951221e-05,0.47226055547958468,1.6580470211622191
65,0.0021875000000000002,1.2897889053821563,7.8125000000000002e-05,0.47552797853946688,1.7653168869018554,0.0024771341463414634,1.1909532038176931,0.0,0.45891801504100244,1.6498712170414809
66,0.0022656249999999998,1.2425611591339112,7.8125000000000002e-05,0.46374413400888442,1.7063052892684936,0.0014767530487804878,1.3101901913561471,0.00014291158536585365,0.47068719111564683,1.7808773851976163
67,0.002421875,1.2358384561538696,0.00015625,0.46033210426568982,1.6961705672740937,0.0020483993902439025,1.2823493531564387,4.7637195121951221e-05,0.48457241730719081,1.7669217688281362
68,0.0021093750000000001,1.2172981417179107,0.0,0.46181548684835433,1.6791136229038239,0.004096798780487805,1.1178093963279956,4.7637195121951221e-05,0.44041058330274208,1.5582199809027881
69,0.0022656249999999998,1.2010166609287263,0.00015625,0.45669582098722455,1.6577124905586242,0.0028105945121951218,1.1109459799964254,0.0,0.42145394043224615,1.5323999226093292
70,0.0017968750000000001,1.1700974917411804,0.0,0.44709857791662216,1.617196068763733,0.0031916920731707315,1.1372882345827615,9.5274390243902442e-05,0.43267266888444017,1.5699609038306446
71,0.0023437499999999999,1.1646298587322235,0.00015625,0.44843600183725357,1.6130658602714538,0.0035251524390243903,1.0732332798765927,4.7637195121951221e-05,0.4331238849497423,1.5063571631908417
72,0.0021093750000000001,1.1263461285829544,7.8125000000000002e-05,0.44105183094739914,1.5673979544639587,0.0023818597560975609,1.0945672196585958,9.5274390243902442e-05,0.43382429876705497,1.5283915167901574
73,0.0031250000000000002,1.1283130085468291,7.8125000000000002e-05,0.44414903640747072,1.5724620485305787,0.0027153201219512193,1.0836327083227111,0.0,0.41587911110098769,1.4995118212409135
74,0.0032812499999999999,1.121070327758789,7.8125000000000002e-05,0.44222962111234665,1.5632999527454376,0.0031916920731707315,1.0114688851484439,4.7637195121951221e-05,0.41853767342683745,1.4300065585752813
75,0.0027343749999999998,1.0968243008852006,0.0,0.44670161515474321,1.5435259175300597,0.0033346036585365853,1.0369746714103512,9.5274390243902442e-05,0.42074422265698269,1.4577188957028273
76,0.00296875,1.0800358504056931,0.00015625,0.44623092204332354,1.5262667679786681,0.0030011432926829269,1.0071781223140113,9.5274390243902442e-05,0.43580946780559493,1.4429875895744417
77,0.0033593749999999999,1.0705508726835251,7.8125000000000002e-05,0.44439161181449888,1.5149424839019776,0.0028105945121951218,1.1584641569998206,4.7637195121951221e-05,0.42581292659771153,1.5842770832340891
78,0.0025000000000000001,1.0521760022640227,0.0,0.44288935035467147,1.495065348148346,0.0031440548780487807,1.0029536343929244,0.0,0.43261085268927785,1.4355644939876184
79,0.0027343749999999998,1.0477782225608825,0.00015625,0.44281809389591215,1.4905963158607483,0.0040491615853658538,0.94829974087273206,4.7637195121951221e-05,0.45912952503053156,1.4074292662667065
80,0.00296875,1.007822642326355,0.0,0.44163443237543104,1.4494570791721344,0.0036204268292682929,0.90095906250360536,0.0,0.42287128073413199,1.3238303443280661
81,0.0030468750000000001,0.99975263297557826,7.8125000000000002e-05,0.44032422721385955,1.4400768613815307,0.0017149390243902439,1.3738835003317855,0.0,0.42154992262764673,1.7954334187798384
82,0.0025781250000000001,0.968299081325531,0.00015625,0.4356881967186928,1.403987274169922,0.0030964176829268294,1.2023593121912421,4.7637195121951221e-05,0.42485017511175899,1.6272094903922663
83,0.0037499999999999999,0.97161740005016328,0.00015625,0.42588052749633787,1.3974979352951049,0.0028582317073170731,0.89367178663974856,0.0,0.45877853217648296,1.3524503191796744
84,0.0032812499999999999,0.93616303265094758,7.8125000000000002e-05,0.42652080923318864,1.3626838421821594,0.0036204268292682929,0.86744351612358561,4.7637195121951221e-05,0.44036519563779597,1.3078087095807238
85,0.0044531249999999996,0.92255968987941739,0.00015625,0.43376966565847397,1.3563293504714966,0.0042397103658536588,0.88074942332942308,0.0,0.42029137891240237,1.3010407969719027
86,0.0039843750000000001,0.91207004606723785,7.8125000000000002e-05,0.42339564025402071,1.3354656851291657,0.004096798780487805,0.83777112677329924,4.7637195121951221e-05,0.44089367004429419,1.2786647895487344
87,0.0041406250000000002,0.89808768868446354,0.00015625,0.42877138197422027,1.3268590676784515,0.0034775152439024391,0.86542864434602784,4.7637195121951221e-05,0.42448642650028556,1.2899150666667194
88,0.0039843750000000001,0.87640883266925806,0.0,0.42864252030849459,1.3050513577461242,0.0031916920731707315,1.0343590516869614,4.7637195121951221e-05,0.44787880578419059,1.4822378616507461
89,0.0041406250000000002,0.86718111813068388,0.0,0.43159308761358262,1.2987742054462432,0.0028105945121951218,0.95337237817485154,0.00014291158536585365,0.43624376723679098,1.3896161499546795
90,0.0041406250000000002,0.86211696445941921,0.0,0.42850672245025634,1.290623687505722,0.0046684451219512193,0.8651839501974059,0.0,0.42401960855577048,1.2892035594800624
91,0.0038281249999999999,0.82693584263324738,0.0,0.42259175449609754,1.2495275974273681,0.0040015243902439025,0.76165853295384389,0.0,0.42111812822702455,1.1827766655421839
92,0.0050781250000000002,0.8276645857095718,0.00015625,0.42743447214365005,1.2550990545749665,0.0040015243902439025,0.84014148683082768,9.5274390243902442e-05,0.4476816772324283,1.2878231660621922
93,0.0045312499999999997,0.80282992780208584,0.0,0.42082894980907443,1.2236588752269746,0.0055259146341463412,0.71154508939603478,0.0,0.42065159540350844,1.1321966829823285
94,0.0035937500000000002,0.79763646245002751,7.8125000000000002e-05,0.4287989392876625,1.2264354014396668,0.0042873475609756101,0.76790489147349106,0.0,0.423942831776491,1.1918477241585894
95,0.0042968750000000003,0.78843846023082731,7.8125000000000002e-05,0.42433501243591309,1.2127734553813934,0.0053830030487804874,0.66807618882597941,9.5274390243902442e-05,0.43541997089618589,1.1034961600856084
96,0.0056249999999999998,0.77676784694194789,0.0,0.43041193783283233,1.2071797782182694,0.0050971798780487807,0.69936008351605117,4.7637195121951221e-05,0.43798599973684404,1.1373460816174019
97,0.0050000000000000001,0.75448287427425387,0.0,0.4148024946451187,1.1692853635549545,0.0045255335365853655,0.72710496223554377,0.0,0.45044543248851127,1.1775503899992965
98,0.0045312499999999997,0.74535450756549837,7.8125000000000002e-05,0.42577462315559389,1.1711291360855103,0.0034775152439024391,0.76114425971740629,9.5274390243902442e-05,0.40969580212017387,1.1708400631096305
99,0.0045312499999999997,0.70051414191722872,0.0,0.41490131378173828,1.1154154497385025,0.0055735518292682924,0.59292272133071244,0.0,0.42164703204137521,1.0145697502828226
100,0.0053906249999999996,0.69945359289646147,0.0,0.41948134303092954,1.1189349317550659,0.0052400914634146345,0.71857442543274019,4.7637195121951221e-05,0.4419061101791335,1.1604805385194175
101,0.0042187500000000003,0.71487042307853699,7.8125000000000002e-05,0.43063808023929595,1.1455085033178329,0.0041444359756097563,0.91404051424526589,0.0,0.44880588952361083,1.3628464021333835
102,0.0066406249999999998,0.66719413340091704,0.0,0.41821669042110443,1.0854108303785324,0.0028582317073170731,1.0104069822445148,0.0,0.43745030753496217,1.4478572912332488
103,0.0047656249999999999,0.67293500900268555,0.0,0.42968336313962935,1.1026183724403382,0.0057164634146341462,0.63564608227915875,9.5274390243902442e-05,0.42690756044736722,1.0625536416361971
104,0.0052343750000000003,0.67478059351444242,0.0,0.43200008034706117,1.1067806714773178,0.0056211890243902437,0.61278299115053037,9.5274390243902442e-05,0.42119364912916973,1.0339766417334719
105,0.0071875000000000003,0.64155553519725794,0.0,0.41200932294130327,1.0535648602247238,0.0068597560975609756,0.58260247256697673,0.0,0.43885388461554925,1.0214563568190831
106,0.0059375000000000001,0.62861856698989871,0.0,0.41962413519620895,1.0482427018880844,0.0043349847560975614,0.8539775188376264,0.00019054878048780488,0.51798272732554418,1.3719602507062074
107,0.0076562499999999999,0.61734013319015502,0.0,0.41549926161766054,1.0328393971920014,0.0067168445121951218,0.58119067640566247,9.5274390243902442e-05,0.42783767430157194,1.0090283497077663
108,0.0069531250000000001,0.61831499844789506,7.8125000000000002e-05,0.42588883072137834,1.0442038333415986,0.0059546493902439025,0.61434068821552323,9.5274390243902442e-05,0.44203964166524934,1.0563803315162659
109,0.00484375,0.62608881026506424,0.0,0.43365693628787993,1.0597457516193389,0.0054782774390243899,0.57463666451413453,4.7637195121951221e-05,0.43716419397330863,1.0118008543078492
110,0.0047656249999999999,0.58751017928123472,7.8125000000000002e-05,0.4150779604911804,1.0025881397724152,0.007621951219512195,0.51488642049271882,0.0,0.41575712383520314,0.93064354178382125
111,0.0053125000000000004,0.60533418238162995,0.0,0.42285448431968686,1.028188664317131,0.0067168445121951218,0.54304672741308446,0.0,0.44910325382540867,0.99214998214710048
112,0.0054687499999999997,0.57524420887231831,0.0,0.41777477622032166,0.99301898419857026,0.008860518292682926,0.50286541988209976,0.0,0.43680331892356639,0.93966874516591792
113,0.0085156250000000006,0.55674601227045062,0.0,0.41319974452257158,0.9699457585811615,0.0074790396341463412,0.54921849144668111,9.5274390243902442e-05,0.42556829405267066,0.97478678895205984
114,0.0071093750000000002,0.54828315526247029,0.0,0.40844309240579607,0.95672625124454502,0.0084317835365853664,0.48627568417932931,4.7637195121951221e-05,0.43583500294423683,0.92211068585151579
115,0.0067187499999999999,0.53956262797117238,0.0,0.40388866961002351,0.94345129489898683,0.0061451981707317076,0.51976546372582277,0.0,0.42950743600362684,0.9492729004563355
116,0.0073437499999999996,0.54677645504474637,0.0,0.424699963927269,0.9714764153957367,0.0061928353658536588,0.48760887598846014,9.5274390243902442e-05,0.42278811299219365,0.91039698988926121
117,0.0070312500000000002,0.54741463124752043,7.8125000000000002e-05,0.42014368563890458,0.9675583207607269,0.0042873475609756101,0.72526892983331914,0.0,0.43930008135190823,1.1645690097314556
118,0.0077343749999999999,0.52317363262176508,0.0,0.40097271084785463,0.92414634466171264,0.0082412347560975614,0.49510413390107272,0.0,0.44796546330539194,0.94306959720646466
119,0.0079687500000000001,0.51342448651790618,0.0,0.41121730208396912,0.92464178562164312,0.0054782774390243899,0.57878403292923442,0.0,0.4337483971584134,1.0125324308145336

==> Republic_negative_sampling.csv <==
epoch,dense_2_acc,dense_2_loss,lambda_1_acc,lambda_1_loss,loss,true_ratio
0,0.053348647054807033,0.94855305203536922,0.0,0.79973442504933134,1.7482874778132409,0.058372318455767694
1,0.055139930880030545,0.90546462064166,0.0,0.53276648513283786,1.4382311072265541,0.04846799005352552
2,0.055550872463103966,0.89609865614508311,0.0,0.52383145984143842,1.4199301180364832,0.058372318455767694
3,0.059354716347450251,0.88709914397903955,0.0,0.51882447301210965,1.4059236165716105,0.058372318455767694
4,0.056351681700343575,0.88353749129660242,0.0,0.51250669896014778,1.39604419322618,0.058372318455767694
5,0.058564444070738922,0.87740952536698624,0.0,0.51197580943308185,1.3893853346392868,0.058372318455767694
6,0.057774171796539806,0.87411784163054351,0.0,0.50851090529370369,1.3826287452360435,0.058372318455767694
7,0.059597066510570777,0.8721606932190451,0.0,0.50481564624508712,1.3769763380623201,0.058372318455767694
8,0.060008008093330178,0.86911705009935081,0.0,0.50175336854690789,1.3708704148678978,0.058372318455767694
9,0.059523307764105873,0.86932406138682417,0.0,0.49806654899194491,1.3673906095572772,0.058372318455767694
10,0.060008008093330178,0.8659007778750959,0.0,0.49859066391326839,1.3644914407206759,0.058372318455767694
11,0.060008008094272251,0.86730938189690709,0.0,0.49531929991673951,1.3626286807233483,0.058372318455767694
12,0.060008008094272251,0.86539225084709492,0.0,0.49633890147716836,1.3617311526860212,0.058372318455767694
13,0.060008008094272251,0.86531408563850398,0.0,0.49538135519018062,1.3606954403111697,0.058372318455767694
14,0.060008008094272251,0.86557562326305704,0.0,0.49386252540365538,1.359438149108861,0.058372318455767694
15,0.060008008093644198,0.86395437314178136,0.0,0.49518372817494904,1.359138099065792,0.058372318455767694
16,0.060008008094900304,0.86429698131824639,0.0,0.49398291369247405,1.3582798946891579,0.058372318455767694
17,0.060008008092388099,0.86419324874174508,0.0,0.49335426780492792,1.3575475189583925,0.058372318455767694
18,0.060008008093330178,0.86308114546542924,0.0,0.49387131854835253,1.3569524628832883,0.058372318455767694
19,0.060008008094272251,0.86341426777094032,0.0,0.49313708406007983,1.356551351308481,0.058372318455767694
20,0.060008008094900304,0.86361847751449894,2.1073927337098542e-05,0.49233305643674624,1.3559515347199809,0.058372318455767694
21,0.060008008094272251,0.86234566816780789,4.2147854674197085e-05,0.49325554536736094,1.3556012148842245,0.058372318455767694
22,0.060008008093644198,0.86203054930381384,7.3758745679844892e-05,0.49311749960071249,1.3551480474574946,0.058372318455767694
23,0.060008008093644198,0.86292779203471348,0.00010536963668549271,0.49176666454331103,1.3546944552465543,0.058372318455767694
24,0.06000800809741251,0.86171076011971237,0.00012644356402259125,0.49266026874803664,1.3543710303951715,0.058372318455767694
25,0.060008008094272251,0.86218296294769847,9.4832673016943434e-05,0.49181544508659086,1.3539984076499216,0.058372318455767694
26,0.060008008093330178,0.86152081233116806,0.00011590660035404198,0.49185095197242218,1.3533717635348546,0.058372318455767694
27,0.060008008099924723,0.86156205031438293,0.00027396105538228104,0.49161503274123425,1.3531770810684607,0.058372318455767694
28,0.060008008093330178,0.86194153221122005,0.00026342409171373177,0.4909487148893027,1.3528902442642401,0.058372318455767694
29,0.060008008093016152,0.8604542104759576,0.00018966534603388687,0.49196325415233672,1.3524174675173335,0.058372318455767694


==> cut_off724_embd150.csv <==
epoch,acc,loss,true_ratio,val_acc,val_loss
0,0.15986681278299786,4.7512578965841215,0.05373624984195221,0.1803430690667459,4.500106335731314
1,0.1894756806928774,4.377678259060353,0.05887807139545665,0.1862013739709452,4.326883024113687
2,0.2023518502983568,4.219340016525752,0.11193998398449025,0.20963459349981867,4.161143924994329
3,0.21532285256680436,4.095242144214779,0.10759893791882666,0.21599865132926233,4.075188867973559
4,0.2240158475971258,4.002307473894699,0.1171239516163021,0.2206347199380536,4.02196386236555
5,0.22697673438798815,3.9500038087403184,0.12449951532009947,0.22548151894843035,3.9923205915873807
6,0.23034856276569224,3.9051869350672272,0.12719686433177393,0.22855818265984734,3.9637788524266746
7,0.23486892017698766,3.8565413901830596,0.11396299574324609,0.22704092384078045,3.9513885682374874
8,0.23879920762033213,3.8214529887888107,0.12635394276562567,0.23399502675647946,3.916911870393147
9,0.2428770125675973,3.776584376234093,0.12622750453070342,0.23643949930333366,3.9000920434463753
10,0.24569038186709996,3.740320711988809,0.13212795549374132,0.2379146120390689,3.889865296978351
11,0.24924133861335224,3.705957423411683,0.13908205841446453,0.2393897247848526,3.881190337930582
12,0.25279229537718995,3.673544317617049,0.1305264045180596,0.23639735323005046,3.882531172969868
13,0.2545519682997889,3.6415579468526857,0.13596324861971593,0.2397268934012635,3.8845781989971204
14,0.2567120458518415,3.6163322550344255,0.14005141821553505,0.24073839928064142,3.878756490816644
15,0.2613166989749975,3.5817137451464496,0.14380241918489484,0.2422135120264251,3.872114465124825
16,0.2637928854433871,3.5510357278982867,0.14843848779871033,0.24229780419308833,3.875610405180806
17,0.26662732867022687,3.52069439866295,0.1483541956420955,0.2431407257542124,3.8870924202727726
18,0.2692299586951024,3.4900331100866464,0.14472963290765795,0.243730770845492,3.897357934122266
19,0.2730759504341229,3.4592978417104647,0.14266447507059468,0.2412441522404272,3.908097307505286
20,0.275720728317441,3.434953051253313,0.14321237408859105,0.24389935516374583,3.9050615326505236
21,0.27918738937193033,3.404497838207233,0.14059931723353142,0.24419437771189775,3.9107465222305207
22,0.28126317120458566,3.3733333340485423,0.14291735154043916,0.24115986007376397,3.930935357299964
23,0.2844242603126871,3.342416514878449,0.1470898132928731,0.24389935515872163,3.943913519706538
24,0.2873429992438508,3.3096781633539947,0.14578328486534328,0.24263497281452345,3.97164884222319
25,0.2917685239896659,3.2789322520994593,0.1427487672272095,0.24196063555658062,3.978006918270458
26,0.29582525500456963,3.2458253578865177,0.14506680153411725,0.241286298303662,4.0061504066620985
27,0.29797479559044143,3.2131365377565544,0.14346525055843554,0.24019050026766925,4.016830741366881
28,0.3012834021748293,3.181362675563346,0.14026214860707212,0.23997976987613218,4.050136299256294
29,0.30564570514868195,3.148954196290987,0.14106292409491297,0.23521726302739446,4.0821556237492835

==> one_hot_embd150.csv <==
epoch,acc,loss,true_ratio,val_acc,val_loss
0,0.064465143729208849,6.277206473313143,0.085725123277279047,0.085725123276965035,6.0223165257980815
1,0.087751833432934426,5.8414864347966438,0.094617945800143294,0.094617945797474193,5.8659115630465886
2,0.10206103009451031,5.6583470795776192,0.11299363594217558,0.11299363593950647,5.7844959618484859
3,0.12027944028151434,5.4988585170400812,0.12652252707885531,0.1265225270735171,5.7126378188489157
4,0.1310903650092142,5.3746992102523867,0.13263370843343028,0.13263370842809205,5.6629434006501631
5,0.13937241844452924,5.2747161733876045,0.13785982214354955,0.13785982214794573,5.6333635496159706
6,0.14777037849024718,5.1849559333185153,0.13975639566738315,0.13975639566675513,5.6055111997211036
7,0.15402933491941428,5.0967798114857965,0.14713195937118051,0.1471319593608181,5.5726331996069636
8,0.16115232235809748,5.0072184911739317,0.14818561132886585,0.14818561132823782,5.5529092117944954
9,0.16794866391803123,4.9251574854982207,0.15404391621359634,0.15404391621799252,5.556983793912778
10,0.17567225828205343,4.8475370607277215,0.15589834365912253,0.1558983436584945,5.5574746794890943
11,0.18001348731537989,4.7907080853315991,0.15501327601466683,0.1550132760140388,5.5856997759266731
12,0.18323779820612066,4.7553496837093432,0.15817423188772284,0.15817423188238464,5.5702728975556237
13,0.18706271601026742,4.6980614699150109,0.15927002992371561,0.15927002992308759,5.58828206825393
14,0.18865379752673056,4.6820564406683642,0.16032368188140095,0.16032368187574872,5.5731349573799775
15,0.1945228862901125,4.5983320662035343,0.16099801913431955,0.16099801913369152,5.6090022918422067
16,0.19869552390913853,4.5336651124771734,0.16002865933324903,0.1600286593275968,5.6288466610106447
17,0.20318427042314779,4.4734992186697378,0.16053441227293799,0.16053441227230997,5.6541423573728888
18,0.20674576414562965,4.4162304447421352,0.15935432208033043,0.15935432208472661,5.6859856541943454
19,0.2107814212206352,4.3569033635282644,0.15872213090571921,0.15872213090006698,5.7160472803754523
20,0.21471170867528461,4.2936869392726225,0.16061870442955284,0.16061870442892481,5.7433610872447218
21,0.21944280536120711,4.2316748893533278,0.1617987946221604,0.16179879461148397,5.7877142765471055
22,0.22347846245254199,4.1692576348495196,0.15686770346019302,0.15686770345454079,5.8420507051843549
23,0.22789345022212754,4.1057125334493287,0.15804779365280061,0.15804779366661717,5.8744590236117027
24,0.23205555087999721,4.0655913788482669,0.15918573776710077,0.15918573778594153,5.9007611857928843
25,0.22434249347210694,4.166443982333746,0.16137733383908628,0.16137733383343406,5.8157446251489491
26,0.22582820534686018,4.1333351046422235,0.16188308677877525,0.16188308677814722,5.8479572149355432
27,0.23344643009178234,4.0528535026930381,0.16394824461583848,0.16394824461050028,5.871453997086709
28,0.2388308185213866,3.9913739056327158,0.16036582795970836,0.16036582796410453,5.9089402748318847
29,0.23871491191852034,3.962397754006449,0.16099801913431955,0.16099801912866732,5.9319578468128862
